Instant Quantization of Neural Networks using Monte Carlo Methods

Low bit-width integer weights and activations are very important for efficient inference, especially with respect to lower power consumption. We propose Monte Carlo methods to quantize the weights and activations of pre-trained neural networks without any re-training. By performing importance sampling we obtain quantized low bit-width integer values from full-precision weights and activations. The precision, sparsity, and complexity are easily configurable by the amount of sampling performed. Our approach, called Monte Carlo Quantization (MCQ), is linear in both time and space, with the resulting quantized, sparse networks showing minimal accuracy loss when compared to the original full-precision networks. Our method either outperforms or achieves competitive results on multiple benchmarks compared to previous quantization methods that do require additional training.

==> Images/cifar10/activations/results.csv <==
VGG-7,,,,,,,,,,
0.1,0.2,0.3,0.4,0.5,0.6,0.7,0.8,0.9,1,2
82.13,89.18,90.51,90.85,91.03,90.78,91.04,91.14,91.12,91.11,91.22
1.02918291,0.5319258,0.45056772,0.43308958,0.42694148,0.42173177,0.4221769,0.41423744,0.41785136,0.41779682,0.41331199
-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
2.57,3.49,4.01,4.45,4.69,4.95,5.20,5.41,5.56,5.68,6.67
8.52,13.40,16.46,18.48,19.92,21.01,21.85,22.54,23.10,23.58,26.10
37.16,53.45,62.32,67.86,71.68,74.51,76.68,78.41,79.83,81.01,87.11
,,,,,,,,,,
,,,,,,,,,,
VGG-14,,,,,,,,,,
0.1,0.2,0.3,0.4,0.5,0.6,0.7,0.8,0.9,1,2
73.14,89.14,91.34,91.93,92.15,92.29,92.34,92.41,92.49,92.43,92.5
1.80315542,0.53222209,0.41504514,0.38226274,0.37668842,0.37071031,0.3696751,0.36842942,0.36761814,0.36422369,0.36210099
-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
2.27,3.25,3.80,4.21,4.53,4.76,4.98,5.18,5.35,5.51,6.50
8.98,14.66,18.45,21.18,23.23,24.83,26.11,27.17,28.05,28.80,32.85
30.71,46.14,55.23,61.34,65.75,69.10,71.74,73.88,75.65,77.15,85.03
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
Resnet-20,,,,,,,,,,
0.1,0.2,0.3,0.4,0.5,0.6,0.7,0.8,0.9,1,2
21.04,63.4,84.15,89.86,92.05,92.9,93.54,93.83,94.12,94.31,94.76
4.75641775,1.91068196,0.72470433,0.43483153,0.3452774,0.29930589,0.2729139,0.27109069,0.2535162,0.246328,0.22936183
-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
2.16,3.04,3.44,3.92,4.31,4.45,4.64,4.91,5.15,5.31,6.30
9.55,16.49,20.93,23.93,26.05,27.62,28.83,29.79,30.56,31.20,34.26
32.29,50.12,61.08,68.15,73.09,76.73,79.52,81.72,83.49,84.96,92.07


==> Images/cifar10/weights+activations/results.csv <==
,,,,,,,,,,,,,,,,,,,,,,,
vgg7_samplingSeed1,91.23,0.41239589,,,,,,,,,,,,,,,,,,,,,
vgg14_samplingSeed1,92.49,0.3622742,,,,,,,,,,,,,,,,,,,,,
resnet-20_64_samplingSeed1,95.02,0.22506291,,,,,,,,,,,,,,,,,,,,,
resnet-20_16_samplingSeed1,-1,-1,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
0.1,0.2,0.3,0.4,0.5,0.6,0.7,0.8,0.9,1,2,,,vgg7_samplesW0.1_samplesA0.1_samplingSeed1_quantizedFirstLayer,vgg7_samplesW0.2_samplesA0.2_samplingSeed1_quantizedFirstLayer,vgg7_samplesW0.3_samplesA0.3_samplingSeed1_quantizedFirstLayer,vgg7_samplesW0.4_samplesA0.4_samplingSeed1_quantizedFirstLayer,vgg7_samplesW0.5_samplesA0.5_samplingSeed1_quantizedFirstLayer,vgg7_samplesW0.6_samplesA0.6_samplingSeed1_quantizedFirstLayer,vgg7_samplesW0.7_samplesA0.7_samplingSeed1_quantizedFirstLayer,vgg7_samplesW0.8_samplesA0.8_samplingSeed1_quantizedFirstLayer,vgg7_samplesW0.9_samplesA0.9_samplingSeed1_quantizedFirstLayer,vgg7_samplesW1.0_samplesA1.0_samplingSeed1_quantizedFirstLayer,vgg7_samplesW2.0_samplesA2.0_samplingSeed1_quantizedFirstLayer
20.13,75.53,87.74,89.03,90.35,90.21,90.49,90.58,90.84,90.77,91.14,,,11.34,54.88,82.6,86.2,89.28,89.35,90.32,90.47,90.47,90.64,91.17
16.94651604,1.50174403,0.59206772,0.56201696,0.47193098,0.45105487,0.44916713,0.43613821,0.43259573,0.43239114,0.41567612,,,23.7793026,2.58411407,0.75110298,0.67416167,0.48137903,0.47090995,0.46043342,0.43589091,0.44465771,0.43220976,0.42101312
3.00,4.00,4.57,5.00,5.14,5.43,5.71,6.00,6.00,6.00,7.14,,,3.00,4.00,4.50,5.00,5.12,5.38,5.75,6.00,6.00,6.00,7.12
9.92,19.29,27.49,34.21,39.65,43.97,47.53,50.44,52.95,55.04,66.09,,,9.92,19.17,27.22,33.89,39.22,43.45,46.96,49.90,52.41,54.47,65.99
2.38,3.39,3.97,4.42,4.67,4.94,5.19,5.40,5.55,5.67,6.67,,,2.24,3.35,3.93,4.41,4.68,4.93,5.16,5.39,5.54,5.67,6.67
9.00,13.90,16.88,18.84,20.28,21.18,22.09,22.74,23.29,23.80,26.23,,,8.99,13.84,17.11,19.05,20.67,21.47,22.47,22.96,23.58,24.17,26.40
31.68,48.57,58.07,63.57,67.58,70.63,72.54,74.20,75.79,76.80,83.01,,,32.98,48.90,58.16,63.76,67.86,70.59,72.78,74.45,76.04,77.09,83.14
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
vgg14_samplesW0.1_samplesA0.1_samplingSeed1,vgg14_samplesW0.2_samplesA0.2_samplingSeed1,vgg14_samplesW0.3_samplesA0.3_samplingSeed1,vgg14_samplesW0.4_samplesA0.4_samplingSeed1,vgg14_samplesW0.5_samplesA0.5_samplingSeed1,vgg14_samplesW0.6_samplesA0.6_samplingSeed1,vgg14_samplesW0.7_samplesA0.7_samplingSeed1,vgg14_samplesW0.8_samplesA0.8_samplingSeed1,vgg14_samplesW0.9_samplesA0.9_samplingSeed1,vgg14_samplesW1.0_samplesA1.0_samplingSeed1,vgg14_samplesW2.0_samplesA2.0_samplingSeed1,,,vgg14_samplesW0.1_samplesA0.1_samplingSeed1_quantizedFirstLayer,vgg14_samplesW0.2_samplesA0.2_samplingSeed1_quantizedFirstLayer,vgg14_samplesW0.3_samplesA0.3_samplingSeed1_quantizedFirstLayer,vgg14_samplesW0.4_samplesA0.4_samplingSeed1_quantizedFirstLayer,vgg14_samplesW0.5_samplesA0.5_samplingSeed1_quantizedFirstLayer,vgg14_samplesW0.6_samplesA0.6_samplingSeed1_quantizedFirstLayer,vgg14_samplesW0.7_samplesA0.7_samplingSeed1_quantizedFirstLayer,vgg14_samplesW0.8_samplesA0.8_samplingSeed1_quantizedFirstLayer,vgg14_samplesW0.9_samplesA0.9_samplingSeed1_quantizedFirstLayer,vgg14_samplesW1.0_samplesA1.0_samplingSeed1_quantizedFirstLayer,vgg14_samplesW2.0_samplesA2.0_samplingSeed1_quantizedFirstLayer
12.01,61.11,82.88,88.68,90.42,91.02,91.7,91.89,91.97,91.82,92.4,,,10.03,38.29,74.76,84.71,89.05,89.45,90.89,91.59,90.85,90.96,92.37
22.91734695,1.70345771,0.75013918,0.50536507,0.43371069,0.42263901,0.39163893,0.38731402,0.3695758,0.38819289,0.36482227,,,30.88179588,2.86297345,1.06003058,0.65258604,0.48326454,0.46468374,0.41142952,0.40322262,0.40446189,0.41332144,0.36930761
3.86,4.57,5.14,5.50,5.86,6.07,6.29,6.43,6.64,6.86,7.86,,,3.80,4.47,5.07,5.40,5.73,6.00,6.20,6.33,6.53,6.73,7.73
9.67,18.09,25.32,31.44,36.57,40.87,44.45,47.45,50.04,52.28,64.69,,,9.69,18.13,25.35,31.54,36.67,40.99,44.63,47.65,50.27,52.55,65.03
2.04,2.99,3.63,4.13,4.48,4.72,4.96,5.16,5.34,5.49,6.50,,,2.01,2.92,3.53,4.07,4.44,4.68,4.95,5.15,5.32,5.47,6.49
9.47,15.49,19.19,21.73,23.67,25.18,26.47,27.43,28.34,29.06,32.94,,,9.47,15.48,19.49,22.09,23.93,25.54,26.66,27.55,28.60,29.31,33.03
28.00,45.57,54.62,60.92,65.43,68.56,71.30,73.60,75.38,76.58,84.56,,,28.55,46.01,54.61,60.88,65.54,68.71,71.32,73.78,75.55,76.70,84.66
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
resnet-20_64_samplesW0.1_samplesA0.1_samplingSeed1,resnet-20_64_samplesW0.2_samplesA0.2_samplingSeed1,resnet-20_64_samplesW0.3_samplesA0.3_samplingSeed1,resnet-20_64_samplesW0.4_samplesA0.4_samplingSeed1,resnet-20_64_samplesW0.5_samplesA0.5_samplingSeed1,resnet-20_64_samplesW0.6_samplesA0.6_samplingSeed1,resnet-20_64_samplesW0.7_samplesA0.7_samplingSeed1,resnet-20_64_samplesW0.8_samplesA0.8_samplingSeed1,resnet-20_64_samplesW0.9_samplesA0.9_samplingSeed1,resnet-20_64_samplesW1.0_samplesA1.0_samplingSeed1,resnet-20_64_samplesW2.0_samplesA2.0_samplingSeed1,,,resnet-20_64_samplesW0.1_samplesA0.1_samplingSeed1_quantizedFirstLayer,resnet-20_64_samplesW0.2_samplesA0.2_samplingSeed1_quantizedFirstLayer,resnet-20_64_samplesW0.3_samplesA0.3_samplingSeed1_quantizedFirstLayer,resnet-20_64_samplesW0.4_samplesA0.4_samplingSeed1_quantizedFirstLayer,resnet-20_64_samplesW0.5_samplesA0.5_samplingSeed1_quantizedFirstLayer,resnet-20_64_samplesW0.6_samplesA0.6_samplingSeed1_quantizedFirstLayer,resnet-20_64_samplesW0.7_samplesA0.7_samplingSeed1_quantizedFirstLayer,resnet-20_64_samplesW0.8_samplesA0.8_samplingSeed1_quantizedFirstLayer,resnet-20_64_samplesW0.9_samplesA0.9_samplingSeed1_quantizedFirstLayer,resnet-20_64_samplesW1.0_samplesA1.0_samplingSeed1_quantizedFirstLayer,resnet-20_64_samplesW2.0_samplesA2.0_samplingSeed1_quantizedFirstLayer
10.02,10.2,56.27,80.37,87.67,91.63,91.57,93.25,93.67,93.45,94.55,,,10.04,10.3,50.47,78.25,85.22,91.28,91.26,93.23,92.91,93.55,94.53
1025.61755371,5.43260241,1.39633715,0.75430465,0.51143491,0.34753186,0.36043015,0.27940044,0.26369822,0.26587525,0.23057577,,,1235.65283203,5.62816763,1.59471858,0.85173339,0.63791275,0.36156896,0.3619673,0.27845967,0.28543761,0.27093688,0.23420297
2.24,3.10,3.38,4.05,4.19,4.24,4.43,4.71,4.95,5.14,6.14,,,2.23,3.09,3.41,4.05,4.18,4.27,4.45,4.73,4.95,5.14,6.14
9.99,19.88,29.37,38.00,45.42,51.63,56.82,61.11,64.62,67.69,82.81,,,10.00,19.85,29.27,37.79,45.10,51.23,56.35,60.59,64.07,67.11,82.25
2.09,2.92,3.38,3.80,4.26,4.43,4.61,4.87,5.14,5.30,6.29,,,2.10,2.93,3.37,3.80,4.25,4.43,4.62,4.87,5.13,5.30,6.29
9.67,16.53,21.13,24.32,26.46,27.86,29.05,29.95,30.60,31.30,34.30,,,9.63,16.50,21.04,24.28,26.44,27.84,28.96,29.95,30.58,31.27,34.28
30.09,50.96,61.21,68.08,72.98,76.63,79.53,81.66,83.48,84.93,92.07,,,30.19,51.04,61.26,68.04,72.92,76.59,79.49,81.64,83.41,84.90,92.05


==> Images/cifar10/weights/results.csv <==
-11,-10,-9,-8,-7,-6,-5,-4,-3,-2,-1,0,1,2,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
VGG-7,,,,,,,,,,,,quantized first layer,,,,,,,,,,
vgg7_samplesW0.1_samplingSeed1,vgg7_samplesW0.2_samplingSeed1,vgg7_samplesW0.3_samplingSeed1,vgg7_samplesW0.4_samplingSeed1,vgg7_samplesW0.5_samplingSeed1,vgg7_samplesW0.6_samplingSeed1,vgg7_samplesW0.7_samplingSeed1,vgg7_samplesW0.8_samplingSeed1,vgg7_samplesW0.9_samplingSeed1,vgg7_samplesW1.0_samplingSeed1,vgg7_samplesW2.0_samplingSeed1,,vgg7_samplesW0.1_samplingSeed1_quantizedFirstLayer,vgg7_samplesW0.2_samplingSeed1_quantizedFirstLayer,vgg7_samplesW0.3_samplingSeed1_quantizedFirstLayer,vgg7_samplesW0.4_samplingSeed1_quantizedFirstLayer,vgg7_samplesW0.5_samplingSeed1_quantizedFirstLayer,vgg7_samplesW0.6_samplingSeed1_quantizedFirstLayer,vgg7_samplesW0.7_samplingSeed1_quantizedFirstLayer,vgg7_samplesW0.8_samplingSeed1_quantizedFirstLayer,vgg7_samplesW0.9_samplingSeed1_quantizedFirstLayer,vgg7_samplesW1.0_samplingSeed1_quantizedFirstLayer,vgg7_samplesW2.0_samplingSeed1_quantizedFirstLayer
50.63,81.36,88.85,89.4,90.5,90.34,90.73,90.73,90.8,90.9,91.23,,22.04,64.6,84.39,87.06,89.57,89.51,90.3,90.56,90.58,90.79,91.2
3.96759915,1.01404238,0.52229238,0.53958541,0.46217582,0.44008377,0.44589695,0.42826319,0.42774388,0.43255737,0.41504389,,6.42438316,1.67932415,0.65144408,0.62747329,0.47578526,0.45832461,0.45280376,0.43200096,0.44225267,0.43117991,0.41838548
3.00,4.00,4.57,5.00,5.14,5.43,5.71,6.00,6.00,6.00,7.14,,3.00,4.00,4.50,5.00,5.12,5.38,5.75,6.00,6.00,6.00,7.12
9.92,19.29,27.49,34.21,39.65,43.97,47.53,50.44,52.95,55.04,66.09,,9.92,19.17,27.22,33.89,39.22,43.45,46.96,49.90,52.41,54.47,65.99
-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
VGG-14,,,,,,,,,,,,quantized first layer,,,,,,,,,,
vgg14_samplesW0.1_samplingSeed1,vgg14_samplesW0.2_samplingSeed1,vgg14_samplesW0.3_samplingSeed1,vgg14_samplesW0.4_samplingSeed1,vgg14_samplesW0.5_samplingSeed1,vgg14_samplesW0.6_samplingSeed1,vgg14_samplesW0.7_samplingSeed1,vgg14_samplesW0.8_samplingSeed1,vgg14_samplesW0.9_samplingSeed1,vgg14_samplesW1.0_samplingSeed1,vgg14_samplesW2.0_samplingSeed1,,vgg14_samplesW0.1_samplingSeed1_quantizedFirstLayer,vgg14_samplesW0.2_samplingSeed1_quantizedFirstLayer,vgg14_samplesW0.3_samplingSeed1_quantizedFirstLayer,vgg14_samplesW0.4_samplingSeed1_quantizedFirstLayer,vgg14_samplesW0.5_samplingSeed1_quantizedFirstLayer,vgg14_samplesW0.6_samplingSeed1_quantizedFirstLayer,vgg14_samplesW0.7_samplingSeed1_quantizedFirstLayer,vgg14_samplesW0.8_samplingSeed1_quantizedFirstLayer,vgg14_samplesW0.9_samplingSeed1_quantizedFirstLayer,vgg14_samplesW1.0_samplingSeed1_quantizedFirstLayer,vgg14_samplesW2.0_samplingSeed1_quantizedFirstLayer
25.56,75.28,86.49,89.86,90.92,91.35,91.72,91.87,92,91.9,92.39,,12.84,54.32,79.4,85.39,89.47,89.67,91.38,91.67,90.91,91.1,92.32
4.53987646,0.96350712,0.58565104,0.46229848,0.40842363,0.40547931,0.38579488,0.38199526,0.36689129,0.38739517,0.36319432,,6.12278175,1.69302452,0.83401394,0.61091846,0.46222338,0.45255297,0.40257683,0.39932382,0.40095416,0.40615869,0.36822769
3.86,4.57,5.14,5.50,5.86,6.07,6.29,6.43,6.64,6.86,7.86,,3.80,4.47,5.07,5.40,5.73,6.00,6.20,6.33,6.53,6.73,7.73
9.67,18.09,25.32,31.44,36.57,40.87,44.45,47.45,50.04,52.28,64.69,,9.69,18.13,25.35,31.54,36.67,40.99,44.63,47.65,50.27,52.55,65.03
-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
Resnet-20 (64 filters first layer),,,,,,,,,,,,quantized first layer,,,,,,,,,,
resnet-20_64_samplesW0.1_samplingSeed1,resnet-20_64_samplesW0.2_samplingSeed1,resnet-20_64_samplesW0.3_samplingSeed1,resnet-20_64_samplesW0.4_samplingSeed1,resnet-20_64_samplesW0.5_samplingSeed1,resnet-20_64_samplesW0.6_samplingSeed1,resnet-20_64_samplesW0.7_samplingSeed1,resnet-20_64_samplesW0.8_samplingSeed1,resnet-20_64_samplesW0.9_samplingSeed1,resnet-20_64_samplesW1.0_samplingSeed1,resnet-20_64_samplesW2.0_samplingSeed1,,resnet-20_64_samplesW0.1_samplingSeed1_quantizedFirstLayer,resnet-20_64_samplesW0.2_samplingSeed1_quantizedFirstLayer,resnet-20_64_samplesW0.3_samplingSeed1_quantizedFirstLayer,resnet-20_64_samplesW0.4_samplingSeed1_quantizedFirstLayer,resnet-20_64_samplesW0.5_samplingSeed1_quantizedFirstLayer,resnet-20_64_samplesW0.6_samplingSeed1_quantizedFirstLayer,resnet-20_64_samplesW0.7_samplingSeed1_quantizedFirstLayer,resnet-20_64_samplesW0.8_samplingSeed1_quantizedFirstLayer,resnet-20_64_samplesW0.9_samplingSeed1_quantizedFirstLayer,resnet-20_64_samplesW1.0_samplingSeed1_quantizedFirstLayer,resnet-20_64_samplesW2.0_samplingSeed1_quantizedFirstLayer
10.01,24.59,81.51,92.48,91.54,93.47,93.63,94.17,94.45,94.15,94.65,,9.98,18.85,78.19,90.52,90.11,93.34,93.3,94.06,93.78,94.32,94.6
11.79750538,4.02975512,0.6159541,0.28704146,0.34864512,0.26718986,0.26040184,0.24620718,0.23804642,0.24484724,0.22803721,,12.30026913,4.61292744,0.71011519,0.34604579,0.41593373,0.28253916,0.27545717,0.24795148,0.25581571,0.24481213,0.23082504
2.24,3.10,3.38,4.05,4.19,4.24,4.43,4.71,4.95,5.14,6.14,,2.23,3.09,3.41,4.05,4.18,4.27,4.45,4.73,4.95,5.14,6.14
9.99,19.88,29.37,38.00,45.42,51.63,56.82,61.11,64.62,67.69,82.81,,10.00,19.85,29.27,37.79,45.10,51.23,56.35,60.59,64.07,67.11,82.25
-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1


==> Images/imagenet/activations/results.csv <==
Network Name,Test Accuracy,Test Loss,,,,
alexnet,56.52,1.91029406,,,,
resnet18,69.76,1.2472986,,,,
resnet50,76.13,0.9618184,,,,
,,,,,,
Alexnet,,,,,,
0.25,0.5,1,2,3,4,5
49.37,54.97,56.11,56.42,56.43,56.54,56.51
2.31290317,1.99384475,1.92701578,1.91367257,1.91180193,1.91093922,1.91107357
-1,-1,-1,-1,-1,-1,-1
-1,-1,-1,-1,-1,-1,-1
4.08,5.07,6.06,7.05,7.62,8.04,8.36
13.92,16.80,18.69,19.87,20.32,20.57,20.72
68.65,81.56,89.61,94.33,96.07,96.98,97.55
,,,,,,
,,,,,,
,,,,,,
ResNet18,,,,,,
0.25,0.5,1,2,3,4,5
0.1,7.58,54.39,66.15,68.23,68.94,69.18
13.3848381,6.7533555,2.00967717,1.41140962,1.31376064,1.2822814,1.26930869
-1,-1,-1,-1,-1,-1,-1
-1,-1,-1,-1,-1,-1,-1
3.16,4.05,5.09,6.10,6.65,7.10,7.36
19.43,29.67,37.22,41.25,42.50,43.12,43.47
56.45,73.02,85.86,93.12,95.48,96.63,97.32
,,,,,,
,,,,,,
Resnet50,,,,,,
0.25,0.5,1,2,3,4,5
0.13,11.1,57.59,71.2,73.88,74.66,75.37
12.06505299,5.70965624,1.8609972,1.17853761,1.05486107,1.01234484,0.9897216
-1,-1,-1,-1,-1,-1,-1
-1,-1,-1,-1,-1,-1,-1
3.43,4.08,5.06,6.09,6.70,7.12,7.45
20.17,29.89,36.74,40.70,42.09,42.79,43.22
53.98,71.00,83.83,91.46,94.11,95.47,96.29


==> Images/imagenet/weights+activations/results.csv <==
alexnet,56.52,1.91029406,,,,
resnet18,69.76,1.2472986,,,,
resnet50,76.13,0.9618184,,,,
,,,,,,
Alexnet,,,,,,
0.25,0.5,1,2,3,4,5
2.12,33.32,51.87,55.58,56,56.21,55.77
18.29001617,3.64746833,2.13927126,1.95887756,1.93061602,1.9202112,2.08201814
4.00,5.00,6.00,7.00,7.29,8.00,8.00
24.69,45.31,67.27,82.39,88.03,90.95,82.59
3.75,4.95,6.04,7.04,7.61,8.04,8.46
14.87,17.41,18.72,19.90,20.34,20.58,19.44
67.72,81.39,89.67,94.33,96.07,96.98,97.41
,,,,,,
resnet18_samplesW0.25_samplesA0.25,,,,,,
0.25,0.5,1,2,3,4,5
0.1,0.41,33.02,61.79,66.92,68.3,68.73
29.31811905,11.3218174,3.46266079,1.61003697,1.37201762,1.30856371,1.28783691
3.90,4.85,5.85,6.75,7.30,7.75,8.00
24.41,44.08,65.92,81.56,87.32,90.26,91.96
3.18,3.95,5.06,6.08,6.64,7.09,7.36
18.89,29.67,37.24,41.29,42.44,43.14,43.51
58.46,73.39,85.88,93.09,95.48,96.63,97.31
,,,,,,
Resnet50,,,,,,
0.25,0.5,1,2,3,4,5
0.1,0.21,36.71,69.12,73.53,74.33,74.92
421.42575073,9.39263153,3.28155708,1.26434302,1.06919098,1.03362989,1.00524175
4.09,5.04,5.98,6.98,7.55,7.92,8.28
24.31,43.57,64.43,79.43,85.17,88.16,89.93
3.17,4.06,5.01,6.08,6.68,7.11,7.45
19.90,29.63,36.90,40.69,42.10,42.78,43.22
54.16,71.35,83.87,91.46,94.13,95.45,96.30


==> Images/svhn/activations/results.csv <==
,,,,,,
,,,,,,
modelA,modelA_samplesA0.1,modelA_samplesA0.25,modelA_samplesA0.5,modelA_samplesA0.75,modelA_samplesA1.0,modelA_samplesA2.0
96.02,64.87,89.64,95.46,95.86,95.94,96.02
-1,-1,-1,-1,-1,-1,-1
-1,-1,-1,-1,-1,-1,-1
-1,-1,-1,-1,-1,-1,-1
-1,1.52,2.48,3.42,3.9,4.32,5.28
-1,9.97,22.44,34.08,39.39,42.21,46.56
-1,20.72,45.96,67.54,77.44,82.8,91.23
,,,,,,
,,,,,,
,,,,,,
modelB,0.1,0.25,0.5,0.75,1,2
95.03,60.56,87.35,94.51,94.91,95.06,95
-1,-1,-1,-1,-1,-1,-1
-1,-1,-1,-1,-1,-1,-1
-1,-1,-1,-1,-1,-1,-1
-1,1.49,2.34,3.22,3.73,4.14,5.11
-1,9.94,23.05,36.18,42.4,45.71,50.69
-1,20.83,42.92,64.62,75.51,81.48,90.7
,,,,,,
,,,,,,
modelC,modelC_samplesA0.1,modelC_samplesA0.25,modelC_samplesA0.5,modelC_samplesA0.75,modelC_samplesA1.0,modelC_samplesA2.0
94.08,42.16,84.59,92.47,93.54,93.7,93.96
-1,-1,-1,-1,-1,-1,-1
-1,-1,-1,-1,-1,-1,-1
-1,-1,-1,-1,-1,-1,-1
-1,1.28,2.16,3.05,3.5,3.93,4.88
-1,9.96,23.17,35.59,41.3,44.41,49.33
-1,20.96,44.04,65.59,75.86,81.52,90.55
,,,,,,
,,,,,,
,,,,,,
modelD,modelD_samplesA0.1,modelD_samplesA0.25,modelD_samplesA0.5,modelD_samplesA0.75,modelD_samplesA1.0,modelD_samplesA2.0
91.09,36.06,77.42,87.04,89.94,90.32,90.97
-1,-1,-1,-1,-1,-1,-1
-1,-1,-1,-1,-1,-1,-1
-1,-1,-1,-1,-1,-1,-1
-1,1.23,2.03,2.82,3.21,3.66,4.58
-1,10,23.29,36.27,42.48,45.8,50.97
-1,21.13,44.23,65.48,75.95,81.53,90.41
,,,,,,
,,,,,,
vgg-7,vgg-7_samplesA0.1,vgg-7_samplesA0.25,vgg-7_samplesA0.5,vgg-7_samplesA0.75,vgg-7_samplesA1.0,vgg-7_samplesA2.0
94.06,89.64,93.6,93.96,93.97,93.97,94.02
-1,-1,-1,-1,-1,-1,-1
-1,-1,-1,-1,-1,-1,-1
-1,-1,-1,-1,-1,-1,-1
-1,3.08,4.25,5.18,5.8,6.16,7.15
-1,6.92,10.55,13.04,14.05,14.54,15.26
-1,54.54,72.88,83.45,87.87,90.16,93.7


==> Images/svhn/weights+activations/results.csv <==
,,,,,,,,,,,,,,
,,,,,,,,,Quantized first layer,,,,,
modelA,0.1,0.25,0.5,0.75,1,2,,,modelA_samplesW0.1_samplesA0.1_quantizedFirstLayer,modelA_samplesW0.25_samplesA0.25_quantizedFirstLayer,modelA_samplesW0.5_samplesA0.5_quantizedFirstLayer,modelA_samplesW0.75_samplesA0.75_quantizedFirstLayer,modelA_samplesW1.0_samplesA1.0_quantizedFirstLayer,modelA_samplesW2.0_samplesA2.0_quantizedFirstLayer
96.02,10.14,62.07,93.52,95.48,95.45,95.84,,,9.76,24.47,77.88,86.97,89.49,94.37
-1,-1,-1,-1,-1,-1,-1,,,-1,-1,-1,-1,-1,-1
-1,2.29,3.29,4.29,4.86,5.29,6.29,,,2.25,3.12,4.12,4.62,5,6
-1,9.99,24.53,44.91,58.45,67.09,82.55,,,9.99,24.59,45.28,59.01,67.63,82.9
-1,1.68,2.39,3.41,3.96,4.33,5.27,,,1.73,2.46,3.35,3.94,4.31,5.26
-1,9.97,22.12,33.6,38.49,41.74,46.56,,,9.97,21.75,33.05,37.96,41.37,46.82
-1,21.21,48.4,67.98,77.85,82.95,91.23,,,21.55,51.21,69.67,79.4,84.04,91.64
,,,,,,,,,,,,,,
,,,,,,,,,,,,,,
modelB,modelB_samplesW0.1_samplesA0.1,modelB_samplesW0.25_samplesA0.25,modelB_samplesW0.5_samplesA0.5,modelB_samplesW0.75_samplesA0.75,modelB_samplesW1.0_samplesA1.0,modelB_samplesW2.0_samplesA2.0,,,modelB_samplesW0.1_samplesA0.1_quantizedFirstLayer,modelB_samplesW0.25_samplesA0.25_quantizedFirstLayer,modelB_samplesW0.5_samplesA0.5_quantizedFirstLayer,modelB_samplesW0.75_samplesA0.75_quantizedFirstLayer,modelB_samplesW1.0_samplesA1.0_quantizedFirstLayer,modelB_samplesW2.0_samplesA2.0_quantizedFirstLayer
95.03,11.09,38.46,90.65,92.52,94.62,94.98,,,10.98,14.09,58.47,78.25,85.94,93.9
-1,-1,-1,-1,-1,-1,-1,,,-1,-1,-1,-1,-1,-1
-1,2.43,3.29,3.86,4.43,4.86,5.86,,,2.38,3.12,3.75,4.25,4.62,5.62
-1,10,24.78,45.99,59.71,68.47,83.5,,,10,24.81,46.39,60.13,68.71,83.69
-1,1.56,2.3,3.33,3.73,4.16,5.1,,,1.64,2.49,3.35,3.66,4.13,5.06
-1,9.95,22.78,34.83,41.66,44.99,50.75,,,9.94,21.5,33.26,41.39,44.58,51.63
-1,20.43,45.63,66.84,75.89,81.6,90.66,,,20.26,47.38,68.41,77.53,82.62,90.95
,,,,,,,,,,,,,,
,,,,,,,,,,,,,,
modelC,modelC_samplesW0.1_samplesA0.1,modelC_samplesW0.25_samplesA0.25,modelC_samplesW0.5_samplesA0.5,modelC_samplesW0.75_samplesA0.75,modelC_samplesW1.0_samplesA1.0,modelC_samplesW2.0_samplesA2.0,,,modelC_samplesW0.1_samplesA0.1_quantizedFirstLayer,modelC_samplesW0.25_samplesA0.25_quantizedFirstLayer,modelC_samplesW0.5_samplesA0.5_quantizedFirstLayer,modelC_samplesW0.75_samplesA0.75_quantizedFirstLayer,modelC_samplesW1.0_samplesA1.0_quantizedFirstLayer,modelC_samplesW2.0_samplesA2.0_quantizedFirstLayer
94.08,10.54,21.59,83.18,91.38,92.64,93.53,,,10.32,12.56,41.17,55.42,84.77,88.54
-1,-1,-1,-1,-1,-1,-1,,,-1,-1,-1,-1,-1,-1
-1,2.00,3.00,3.14,4.00,4.14,5.14,,,2.00,2.88,3.12,3.88,4.00,5.00
-1,10.01,24.92,46.21,60.22,68.68,83.38,,,10.03,24.93,46.57,60.68,69.20,83.60
-1,1.40,2.34,3.07,3.52,3.94,4.87,,,1.33,2.38,3.07,3.51,3.91,4.82
-1,9.96,21.75,34.88,40.97,43.81,49.70,,,9.99,21.11,33.93,39.21,43.14,50.08
-1,18.20,48.69,66.61,76.14,81.68,90.53,,,18.54,51.55,69.15,77.76,82.94,91.03
,,,,,,,,,,,,,,
,,,,,,,,,,,,,,
modelD,modelD_samplesW0.1_samplesA0.1,modelD_samplesW0.25_samplesA0.25,modelD_samplesW0.5_samplesA0.5,modelD_samplesW0.75_samplesA0.75,modelD_samplesW1.0_samplesA1.0,modelD_samplesW2.0_samplesA2.0,,,modelC_samplesW0.1_samplesA0.1_quantizedFirstLayer,modelC_samplesW0.25_samplesA0.25_quantizedFirstLayer,modelC_samplesW0.5_samplesA0.5_quantizedFirstLayer,modelC_samplesW0.75_samplesA0.75_quantizedFirstLayer,modelC_samplesW1.0_samplesA1.0_quantizedFirstLayer,modelC_samplesW2.0_samplesA2.0_quantizedFirstLayer
91.09,12.67,15.87,66.96,83.22,84.39,90.01,,,10.32,12.56,41.17,55.42,84.77,88.54
-1,-1,-1,-1,-1,-1,-1,,,-1,-1,-1,-1,-1,-1
-1,2,2.86,3.29,4,4.14,5.14,,,2,2.88,3.12,3.88,4,5
-1,10.05,24.86,45.3,58.73,67.44,83.13,,,10.03,24.93,46.57,60.68,69.2,83.6
-1,1.39,2.2,2.91,3.27,3.67,4.59,,,1.33,2.38,3.07,3.51,3.91,4.82
-1,9.96,22.43,35.41,41.75,45.65,50.97,,,9.99,21.11,33.93,39.21,43.14,50.08
-1,16.85,46.49,66.17,76.8,81.5,90.46,,,18.54,51.55,69.15,77.76,82.94,91.03
,,,,,,,,,,,,,,
,,,,,,,,,,,,,,
vgg-7,vgg-7_samplesW0.1_samplesA0.1,vgg-7_samplesW0.25_samplesA0.25,vgg-7_samplesW0.5_samplesA0.5,vgg-7_samplesW0.75_samplesA0.75,vgg-7_samplesW1.0_samplesA1.0,vgg-7_samplesW2.0_samplesA2.0,,,vgg-7_samplesW0.1_samplesA0.1_quantizedFirstLayer,vgg-7_samplesW0.25_samplesA0.25_quantizedFirstLayer,vgg-7_samplesW0.5_samplesA0.5_quantizedFirstLayer,vgg-7_samplesW0.75_samplesA0.75_quantizedFirstLayer,vgg-7_samplesW1.0_samplesA1.0_quantizedFirstLayer,vgg-7_samplesW2.0_samplesA2.0_quantizedFirstLayer
94.06,85.37,93.12,93.73,93.96,94.09,93.97,,,68.19,85.5,93.42,93.6,93.89,93.93
-1,-1,-1,-1,-1,-1,-1,,,-1,-1,-1,-1,-1,-1
-1,4.43,5.86,6.86,7.14,7.86,8.86,,,4.12,5.5,6.38,6.75,7.38,8.38
-1,7.08,11.01,13.87,15.69,16.9,20.06,,,7.44,12.75,17.46,19.99,21.8,25.52
-1,3.08,4.26,5.18,5.81,6.15,7.15,,,3.18,4.31,5.2,5.8,6.17,7.15
-1,6.95,10.54,13.04,14.04,14.55,15.26,,,6.56,10.22,12.82,13.85,14.5,15.2
-1,47.5,65.08,76.51,80.76,85.23,89.65,,,49.18,65.88,76.82,80.33,84.95,89.48


==> Images/svhn/weights/results.csv <==
vgg-7,94.06,,,,,0.1,0.25,0.5,0.75,1,2,
modelD,91.09,,,,,,,,,,,
modelC,94.08,,,,,,,,,,,
modelB,95.03,,,,,,,,,,,
modelA,96.02,,,,,,,,,,,
,,,,,,,,,,,,
FFC first,,,,,,,Quantized first,,,,,
modelA_samplesW0.1,modelA_samplesW0.25,modelA_samplesW0.5,modelA_samplesW0.75,modelA_samplesW1.0,modelA_samplesW2.0,,modelA_samplesW0.1_quantizedFirstLayer,modelA_samplesW0.25_quantizedFirstLayer,modelA_samplesW0.5_quantizedFirstLayer,modelA_samplesW0.75_quantizedFirstLayer,modelA_samplesW1.0_quantizedFirstLayer,modelA_samplesW2.0_quantizedFirstLayer
25.83,85.24,95.04,95.65,95.41,95.91,,7.75,48.06,83.33,88.21,89.52,94.34
-1,-1,-1,-1,-1,-1,,-1,-1,-1,-1,-1,-1
2.29,3.29,4.29,4.86,5.29,6.29,,2.25,3.12,4.12,4.62,5.00,6.00
9.99,24.53,44.91,58.45,67.09,82.55,,9.99,24.59,45.28,59.01,67.63,82.90
-1,-1,-1,-1,-1,-1,,-1,-1,-1,-1,-1,-1
-1,-1,-1,-1,-1,-1,,-1,-1,-1,-1,-1,-1
-1,-1,-1,-1,-1,-1,,-1,-1,-1,-1,-1,-1
,,,,,,,,,,,,
,,,,,,,,,,,,
,,,,,,,,,,,,
,,,,,,,,,,,,
modelB_samplesW0.1,modelB_samplesW0.25,modelB_samplesW0.5,modelB_samplesW0.75,modelB_samplesW1.0,modelB_samplesW2.0,,modelB_samplesW0.1_quantizedFirstLayer,modelB_samplesW0.25_quantizedFirstLayer,modelB_samplesW0.5_quantizedFirstLayer,modelB_samplesW0.75_quantizedFirstLayer,modelB_samplesW1.0_quantizedFirstLayer,modelB_samplesW2.0_quantizedFirstLayer
14.92,79.35,92.52,92.29,94.71,94.96,,8.06,18.34,66.04,79.87,86.92,93.99
-1,-1,-1,-1,-1,-1,,-1,-1,-1,-1,-1,-1
2.43,3.29,3.86,4.43,4.86,5.86,,2.38,3.12,3.75,4.25,4.62,5.62
10.00,24.78,45.99,59.71,68.47,83.50,,10.00,24.81,46.39,60.13,68.71,83.69
-1,-1,-1,-1,-1,-1,,-1,-1,-1,-1,-1,-1
-1,-1,-1,-1,-1,-1,,-1,-1,-1,-1,-1,-1
-1,-1,-1,-1,-1,-1,,-1,-1,-1,-1,-1,-1
,,,,,,,,,,,,
,,,,,,,,,,,,
modelC_samplesW0.1,modelC_samplesW0.25,modelC_samplesW0.5,modelC_samplesW0.75,modelC_samplesW1.0,modelC_samplesW2.0,,modelC_samplesW0.1_quantizedFirstLayer,modelC_samplesW0.25_quantizedFirstLayer,modelC_samplesW0.5_quantizedFirstLayer,modelC_samplesW0.75_quantizedFirstLayer,modelC_samplesW1.0_quantizedFirstLayer,modelC_samplesW2.0_quantizedFirstLayer
11.16,51.27,86.27,92.19,92.73,93.55,,10.3,19.75,47.07,57.72,85.28,88.74
-1,-1,-1,-1,-1,-1,,-1,-1,-1,-1,-1,-1
2.00,3.00,3.14,4.00,4.14,5.14,,2.00,2.88,3.12,3.88,4.00,5.00
10.01,24.92,46.21,60.22,68.68,83.38,,10.03,24.93,46.57,60.68,69.20,83.60
-1,-1,-1,-1,-1,-1,,-1,-1,-1,-1,-1,-1
-1,-1,-1,-1,-1,-1,,-1,-1,-1,-1,-1,-1
-1,-1,-1,-1,-1,-1,,-1,-1,-1,-1,-1,-1
,,,,,,,,,,,,
,,,,,,,,,,,,
modelD_samplesW0.1,modelD_samplesW0.25,modelD_samplesW0.5,modelD_samplesW0.75,modelD_samplesW1.0,modelD_samplesW2.0,,modelD_samplesW0.1_quantizedFirstLayer,modelD_samplesW0.25_quantizedFirstLayer,modelD_samplesW0.5_quantizedFirstLayer,modelD_samplesW0.75_quantizedFirstLayer,modelD_samplesW1.0_quantizedFirstLayer,modelD_samplesW2.0_quantizedFirstLayer
9.87,18.97,74.42,85.03,85.54,90.15,,10.52,12.37,53.52,61.89,77.32,86.46
-1,-1,-1,-1,-1,-1,,-1,-1,-1,-1,-1,-1
2.00,2.86,3.29,4.00,4.14,5.14,,2.00,2.75,3.25,3.88,4.00,5.00
10.05,24.86,45.30,58.73,67.44,83.13,,10.11,24.91,45.58,59.10,67.96,83.00
-1,-1,-1,-1,-1,-1,,-1,-1,-1,-1,-1,-1
-1,-1,-1,-1,-1,-1,,-1,-1,-1,-1,-1,-1
-1,-1,-1,-1,-1,-1,,-1,-1,-1,-1,-1,-1
,,,,,,,,,,,,
,,,,,,,,,,,,
vgg-7_samplesW0.1,vgg-7_samplesW0.25,vgg-7_samplesW0.5,vgg-7_samplesW0.75,vgg-7_samplesW1.0,vgg-7_samplesW2.0,,vgg-7_samplesW0.1_quantizedFirstLayer,vgg-7_samplesW0.25_quantizedFirstLayer,vgg-7_samplesW0.5_quantizedFirstLayer,vgg-7_samplesW0.75_quantizedFirstLayer,vgg-7_samplesW1.0_quantizedFirstLayer,vgg-7_samplesW2.0_quantizedFirstLayer
92.25,93.5,93.77,93.98,94.08,93.98,,79.99,85.62,93.56,93.63,93.98,93.9
-1,-1,-1,-1,-1,-1,,-1,-1,-1,-1,-1,-1
4.43,5.86,6.86,7.14,7.86,8.86,,4.12,5.50,6.38,6.75,7.38,8.38
7.08,11.01,13.87,15.69,16.90,20.06,,7.44,12.75,17.46,19.99,21.80,25.52
-1,-1,-1,-1,-1,-1,,-1,-1,-1,-1,-1,-1
-1,-1,-1,-1,-1,-1,,-1,-1,-1,-1,-1,-1
-1,-1,-1,-1,-1,-1,,-1,-1,-1,-1,-1,-1

